The Missing Touch: Sensing and Displaying Localized Contact Geometry Brings Teleoperation Closer to Human Dexterity

A fundamental challenge in robotic teleoperation is enabling an operator to control a remote robot as effortlessly and intuitively as their own hands. Despite the growing use of teleoperation to collect demonstrations for training autonomous robot policies, teleoperated performance still falls significantly short of human dexterity, even for basic tasks. Here, we present evidence that a key factor contributing to this performance gap is the absence of localized tactile feedback. We equip a two-degree-of-freedom (DoF) bilateral force-feedback telemanipulator with a vision-based tactile sensor and a 32-pixel tactile display, allowing us to capture spatial contact patterns on the robot finger and render them on the operator's fingertip. In teleoperated button-discrimination and peg-rolling tasks, we demonstrate that reproducing spatially distributed contact information brings teleoperated movements closer to natural human behavior through fewer unnecessary motions and task completion steps, significantly reducing task completion time and producing more consistent demonstrations across trials and operators. We further show that these improvements in human demonstrations can propagate to autonomous policies: policies trained on tactile-enhanced demonstrations exhibited similar reductions in both task completion time and deviation from natural human behavior. Together, these results establish spatially distributed tactile feedback as an important component of dexterous robotic teleoperation and demonstrate its potential to improve safety-critical teleoperation and enable more humanlike demonstrations for training autonomous robot policies.

==> arxiv_sty_license.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

